Communication-Efficient Federated Learning with Adaptive Compression under Dynamic Bandwidth

Federated learning can train models without directly providing local data to the server. However, the frequent updating of the local model brings the problem of large communication overhead. Recently, scholars have achieved the communication efficiency of federated learning mainly by model compression. But they ignore two problems: 1) network state of each client changes dynamically; 2) network state among clients is not the same. The clients with poor bandwidth update local model slowly, which leads to low efficiency. To address this challenge, we propose a communication-efficient federated learning algorithm with adaptive compression under dynamic bandwidth (called AdapComFL). Concretely, each client performs bandwidth awareness and bandwidth prediction. Then, each client adaptively compresses its local model via the improved sketch mechanism based on his predicted bandwidth. Further, the server aggregates sketched models with different sizes received. To verify the effectiveness of the proposed method, the experiments are based on real bandwidth data which are collected from the network topology we build, and benchmark datasets which are obtained from open repositories. We show the performance of AdapComFL algorithm, and compare it with existing algorithms. The experimental results show that our AdapComFL achieves more efficient communication as well as competitive accuracy compared to existing algorithms.

==> figs/fashion_bak2.txt <==

epoch=200;
sketch_c=50000;
x=1:1:epoch;

fedflresnet44FashionMNIST_600 = importfile("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5_band2\fed_fl_resnet44_FashionMNIST_600.csv");
fedsketchresnet44FashionMNIST_600 = importfile("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5_band2\fed_sketch_resnet44_FashionMNIST_600.csv");
fedsketchcustommeanmaxresnet44FashionMNIST_600 = importfile("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5_band2\fed_sketch_custom_mean_max_resnet44_FashionMNIST_600.csv");

meanmaxprebandFashionMNIST_600 = importfile("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5_band2\fashion_user\0_mean_max_pre_band_FashionMNIST_600.csv");
flprebandFashionMNIST_600 = importfile("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5_band2\fashion_user\0_fl_pre_band_FashionMNIST_600.csv");
sketchprebandFashionMNIST_600 = importfile("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5_band2\fashion_user\0_sketch_pre_band_FashionMNIST_600.csv");
meanmaxtargetbandFashionMNIST_600 = importfile("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5_band2\fashion_user\0_mean_max_target_band_FashionMNIST_600.csv");
meanmaxaccFashionMNIST_600 = importfile("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5_band2\fashion_user\0_mean_max_acc_FashionMNIST_600.csv");
usercost = importfile("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5_band2\fashion_user\0_mean_max_cost_FashionMNIST_600.csv");

%fedflresnet56femnist400
%acc 1
fl=fedflresnet44FashionMNIST_600(2,2:epoch+1);
fl_mean_max=fedsketchcustommeanmaxresnet44FashionMNIST_600(2,2:epoch+1);
fl_sketch=fedsketchresnet44FashionMNIST_600(2,2:epoch+1);
figure,plot(x,fl,'black',x,fl_mean_max,'red',x,fl_sketch,'blue');
set(gca,'box','on')
% ylim([0 95])
xlabel('epcoh') 
ylabel('acc')
title('acc comparison diagram of each algorithm in FashionMNIST dataset')
legend({'fl_avg','fl_sketch_adapt_mean_max','fl_sketch'},'Location','Best','Interpreter','none')

%loss 2
ybin = linspace(0, 10, 11);
fl=fedflresnet44FashionMNIST_600(3,2:epoch+1);
fl_mean_max=fedsketchcustommeanmaxresnet44FashionMNIST_600(3,2:epoch+1);
fl_sketch=fedsketchresnet44FashionMNIST_600(3,2:epoch+1);
figure,plot(x,fl,'black',x,fl_mean_max,'red',x,fl_sketch,'blue');
ylim([0 10])
set(gca,'box','on')
xlabel('epcoh') 
ylabel('loss')
title('loss comparison diagram of each algorithm in FashionMNIST dataset')
legend({'fl_avg','fl_sketch_adapt_mean_max','fl_sketch'},'Location','Best','Interpreter','none')

%epoch_cost 3
user_band_meanmax=meanmaxprebandFashionMNIST_600(2:8,2:epoch+1);avg_user_band_meanmax=mean(user_band_meanmax,1);avg_user_band_meanmax=round(avg_user_band_meanmax,2);
user_band_fl=flprebandFashionMNIST_600(2:8,2:epoch+1);avg_user_band_fl=mean(user_band_fl,1);avg_user_band_fl=round(avg_user_band_fl,2);
user_band_sketch=sketchprebandFashionMNIST_600(2:8,2:epoch+1);avg_user_band_sketch=mean(user_band_sketch,1);avg_user_band_sketch=round(avg_user_band_sketch,2);
fl=fedflresnet44FashionMNIST_600(4,2:epoch+1);
fl_mean_max=fedsketchcustommeanmaxresnet44FashionMNIST_600(4,2:epoch+1);
fl_sketch=fedsketchresnet44FashionMNIST_600(4,2:epoch+1);
figure;
% ½¨µÚÒ»¸öaxes
pos1=[0.13 0.13 0.7775 0.7];
pos1(2)=pos1(2)+.15;
ha(1) = axes('position',pos1,'Box','on','ycolor','black','xcolor','black','yminortick','on','xminortick','off','YLim',[0 5],'xtick', 0:10:epoch+1,'XtickLabel',avg_user_band_fl(1,1:10:epoch));
hold on; % ±£³ÖÒÔÉÏÊôÐÔ£¬ÒòÎªÏÂÃæµÄbarÓÐ×Ô¶¯µ÷ÕûaxesÊôÐÔµÄ×÷ÓÃ
h(1) = line(x,fl,'parent',ha(1),'color','black'); % »­µÚÒ»¸öbarÍ¼
plot(x,fl_mean_max,'r',x,fl_sketch,'b','parent',ha(1)); % »­µÚÒ»¸öbarÍ¼
title('epoch time comparison diagram of each algorithm in FashionMNIST dataset')
ylabel('epoch cost(MB)')
legend({'fl_avg','fl_sketch_adapt_mean_max','fl_sketch'},'Location','Best','Interpreter','none')
ylim1 = get(ha(1),'ylim'); % »ñÈ¡µÚÒ»¸öaxesµÄyÖáµÄ·¶Î§£¬Õâ¸öÖµºÜ¹Ø¼ü
pos1=get(ha(1),'position');
% ½¨Á¢µÚ2¸öÖá£¬
pos1(2)=pos1(2)+0.02;pos1(4) = pos1(4)*.86;
set([ha(1)],'position',pos1);
pos2 = pos1;pos2(2) = pos2(2)-.08;
ylim2 = ylim1;ylim2(2) = ylim2(1)+(ylim1(2)-ylim1(1))/pos1(3)*pos3(3);
ha(3) = axes('position',pos2, 'color','none','ycolor','none','xcolor','blue','ylim',ylim3, ...
    'ytick', [],'xtick',0:0.05:1,'XtickLabel',avg_user_band_sketch(1,1:10:epoch),'xaxislocation','bottom','yminortick','on');
% ½¨Á¢µÚ3¸öÖá£¬
pos3 = pos2;pos3(2) = pos2(2)-.08;
ha(4) = axes('position',pos3, 'color','none','ycolor','none','xcolor','red','ylim',ylim3, ...
    'ytick', [],'xtick',0:0.05:1,'XtickLabel',avg_user_band_meanmax(1,1:10:epoch),'xaxislocation','bottom','yminortick','on');
xlabel('predict banddate(MB/s)','color','black') 
hold off;

%epoch_time 4
fl=fedflresnet44FashionMNIST_600(6,2:epoch+1);
fl_mean_max=fedsketchcustommeanmaxresnet44FashionMNIST_600(6,2:epoch+1);
fl_sketch=fedsketchresnet44FashionMNIST_600(6,2:epoch+1);
figure;
% ½¨µÚÒ»¸öaxes
pos1=[0.13 0.13 0.7775 0.7];
pos1(2)=pos1(2)+.15;
ha(1) = axes('position',pos1,'Box','on','ycolor','black','xcolor','black','yminortick','on','xminortick','off','YLim',[0 15],'xtick', 0:10:epoch+1,'XtickLabel',avg_user_band_fl(1,1:10:epoch));
hold on; % ±£³ÖÒÔÉÏÊôÐÔ£¬ÒòÎªÏÂÃæµÄbarÓÐ×Ô¶¯µ÷ÕûaxesÊôÐÔµÄ×÷ÓÃ
h(1) = line(x,fl,'parent',ha(1),'color','black'); % »­µÚÒ»¸öbarÍ¼
plot(x,fl_mean_max,'r',x,fl_sketch,'b','parent',ha(1)); % »­µÚÒ»¸öbarÍ¼
title('epoch time comparison diagram of each algorithm in FashionMNIST dataset')
ylabel('epoch time(s)')
legend({'fl_avg','fl_sketch_adapt_mean_max','fl_sketch'},'Location','Best','Interpreter','none')
ylim1 = get(ha(1),'ylim'); % »ñÈ¡µÚÒ»¸öaxesµÄyÖáµÄ·¶Î§£¬Õâ¸öÖµºÜ¹Ø¼ü
pos1=get(ha(1),'position');
% ½¨Á¢µÚ2¸öÖá£¬
pos1(2)=pos1(2)+0.02;pos1(4) = pos1(4)*.86;
set([ha(1)],'position',pos1);
pos2 = pos1;pos2(2) = pos2(2)-.08;
ylim2 = ylim1;ylim2(2) = ylim2(1)+(ylim1(2)-ylim1(1))/pos1(3)*pos3(3);
ha(3) = axes('position',pos2, 'color','none','ycolor','none','xcolor','blue','ylim',ylim3, ...
    'ytick', [],'xtick',0:0.05:1,'XtickLabel',avg_user_band_sketch(1,1:10:epoch),'xaxislocation','bottom','yminortick','on');
% ½¨Á¢µÚ3¸öÖá£¬
pos3 = pos2;pos3(2) = pos2(2)-.08;
ha(4) = axes('position',pos3, 'color','none','ycolor','none','xcolor','red','ylim',ylim3, ...
    'ytick', [],'xtick',0:0.05:1,'XtickLabel',avg_user_band_meanmax(1,1:10:epoch),'xaxislocation','bottom','yminortick','on');
xlabel('predict banddate(MB/s)','color','black') 
hold off;
%xticks(avg_user_band)

%epoch_efficiency 5
time_fl=fedflresnet44FashionMNIST_600(6,2:epoch+1);
time_fl_mean_max=fedsketchcustommeanmaxresnet44FashionMNIST_600(6,2:epoch+1);
time_fl_sketch=fedsketchresnet44FashionMNIST_600(6,2:epoch+1);
cost_fl=fedflresnet44FashionMNIST_600(4,2:epoch+1);
cost_fl_mean_max=fedsketchcustommeanmaxresnet44FashionMNIST_600(4,2:epoch+1);
cost_fl_sketch=fedsketchresnet44FashionMNIST_600(4,2:epoch+1);
fl=cost_fl./time_fl;
fl_mean_max=cost_fl_mean_max./time_fl_mean_max;
fl_sketch=cost_fl_sketch./time_fl_sketch;
figure;
% ½¨µÚÒ»¸öaxes
pos1=[0.13 0.13 0.7775 0.7];
pos1(2)=pos1(2)+.15;
ha(1) = axes('position',pos1,'Box','on','ycolor','black','xcolor','black','yminortick','on','xminortick','off','YLim',[0 3],'xtick', 0:10:epoch+1,'XtickLabel',avg_user_band_fl(1,1:10:epoch));
hold on; % ±£³ÖÒÔÉÏÊôÐÔ£¬ÒòÎªÏÂÃæµÄbarÓÐ×Ô¶¯µ÷ÕûaxesÊôÐÔµÄ×÷ÓÃ
h(1) = line(x,fl,'parent',ha(1),'color','black'); % »­µÚÒ»¸öbarÍ¼
plot(x,fl_mean_max,'r',x,fl_sketch,'b','parent',ha(1)); % »­µÚÒ»¸öbarÍ¼
title('efficiency comparison diagram of each algorithm in FashionMNIST dataset')
ylabel('efficiency')
legend({'fl_avg','fl_sketch_adapt_mean_max','fl_sketch'},'Location','Best','Interpreter','none')
ylim1 = get(ha(1),'ylim'); % »ñÈ¡µÚÒ»¸öaxesµÄyÖáµÄ·¶Î§£¬Õâ¸öÖµºÜ¹Ø¼ü
pos1=get(ha(1),'position');
% ½¨Á¢µÚ2¸öÖá£¬
pos1(2)=pos1(2)+0.02;pos1(4) = pos1(4)*.86;
set([ha(1)],'position',pos1);
pos2 = pos1;pos2(2) = pos2(2)-.08;
ylim2 = ylim1;ylim2(2) = ylim2(1)+(ylim1(2)-ylim1(1))/pos1(3)*pos3(3);
ha(3) = axes('position',pos2, 'color','none','ycolor','none','xcolor','blue','ylim',ylim3, ...
    'ytick', [],'xtick',0:0.05:1,'XtickLabel',avg_user_band_sketch(1,1:10:epoch),'xaxislocation','bottom','yminortick','on');
% ½¨Á¢µÚ3¸öÖá£¬
pos3 = pos2;pos3(2) = pos2(2)-.08;
ha(4) = axes('position',pos3, 'color','none','ycolor','none','xcolor','red','ylim',ylim3, ...
    'ytick', [],'xtick',0:0.05:1,'XtickLabel',avg_user_band_meanmax(1,1:10:epoch),'xaxislocation','bottom','yminortick','on');
xlabel('predict banddate(MB/s)','color','black') 
hold off;
%xticks(avg_user_band)


%3d_acc_compression ratio 6
time_fl=fedflresnet44FashionMNIST_600(6,2:epoch+1);
time_fl_mean_max=fedsketchcustommeanmaxresnet44FashionMNIST_600(6,2:epoch+1);
time_fl_sketch=fedsketchresnet44FashionMNIST_600(6,2:epoch+1);
cost_fl=fedflresnet44FashionMNIST_600(4,2:epoch+1);
cost_fl_mean_max=fedsketchcustommeanmaxresnet44FashionMNIST_600(4,2:epoch+1);
cost_fl_sketch=fedsketchresnet44FashionMNIST_600(4,2:epoch+1);
ratio_fl=cost_fl./cost_fl;
ratio_fl_mean_max=cost_fl_mean_max./cost_fl;
ratio_fl_sketch=cost_fl_sketch./cost_fl;
acc_fl=fedflresnet44FashionMNIST_600(2,2:epoch+1);
acc_fl_mean_max=fedsketchcustommeanmaxresnet44FashionMNIST_600(2,2:epoch+1);
acc_fl_sketch=fedsketchresnet44FashionMNIST_600(2,2:epoch+1);
figure,plot3(x,acc_fl,ratio_fl, ...
    x,acc_fl_mean_max,ratio_fl_mean_max, ...
    x,acc_fl_sketch,ratio_fl_sketch);
% set(gca,'XTick',0:10:epoch+1);
% set(gca, 'XtickLabel', avg_user_band_meanmax);
% xlabel('predict banddate(MB/s)') 
set(gca,'Box','on');
set(gca,'YTick',0:20:epoch+1);
set(gca,'XTick',0:20:epoch+1);
xlabel('epoch') 
ylabel('acc')
zlabel('compression ratio')
title('Comparison of compression ratio and accuracy of each algorithm in FashionMNIST dataset')
legend({'fl_avg','fl_sketch_adapt_mean_max','fl_sketch'},'Location','Best','Interpreter','none')
%xticks(avg_user_band)

%3d_user_acc_compression ratio 7
user_ratio0=usercost(2,2:epoch+1)./cost_fl;
user_ratio1=usercost(3,2:epoch+1)./cost_fl;
user_ratio2=usercost(4,2:epoch+1)./cost_fl;
user_ratio3=usercost(5,2:epoch+1)./cost_fl;
user_ratio4=usercost(6,2:epoch+1)./cost_fl;
user_ratio5=usercost(7,2:epoch+1)./cost_fl;
user_ratio6=usercost(8,2:epoch+1)./cost_fl;

figure,plot3(x,meanmaxaccFashionMNIST_600(2,2:epoch+1),user_ratio0, ...
             x,meanmaxaccFashionMNIST_600(3,2:epoch+1),user_ratio1, ...
             x,meanmaxaccFashionMNIST_600(4,2:epoch+1),user_ratio2, ...
             x,meanmaxaccFashionMNIST_600(5,2:epoch+1),user_ratio3, ...
             x,meanmaxaccFashionMNIST_600(6,2:epoch+1),user_ratio4, ...
             x,meanmaxaccFashionMNIST_600(7,2:epoch+1),user_ratio5, ...
             x,meanmaxaccFashionMNIST_600(8,2:epoch+1),user_ratio6);
set(gca,'Box','on');
set(gca,'YTick',0:20:epoch+1);
set(gca,'XTick',0:20:epoch+1);
xlabel('epoch') 
ylabel('acc')
zlabel('compression ratio')
title('Comparison of compression rate and accuracy of each user in FashionMNIST dataset')
legend({'user_0','user_1','user_2','user_3','user_4','user_5','user_6'},'Location','Best','Interpreter','none')

%user_predict_bandwidth 8
figure,
subplot(7,1,1),plot(x,meanmaxtargetbandFashionMNIST_600(2,2:epoch+1),x,meanmaxprebandFashionMNIST_600(2,2:epoch+1));
ylabel('banddate(MB/s)',FontSize=12)
title('Bandwidth prediction diagram of each user in FashionMNIST dataset',FontSize=12)
legend({'target_user_0','predict_user_0',},'Location','Best','Interpreter','none')

subplot(7,1,2),plot(x,meanmaxtargetbandFashionMNIST_600(3,2:epoch+1),x,meanmaxprebandFashionMNIST_600(3,2:epoch+1));
legend({'target_user_1','predict_user_1',},'Location','Best','Interpreter','none')

subplot(7,1,3),plot(x,meanmaxtargetbandFashionMNIST_600(4,2:epoch+1),x,meanmaxprebandFashionMNIST_600(4,2:epoch+1));
legend({'target_user_2','predict_user_2',},'Location','Best','Interpreter','none')

subplot(7,1,4),plot(x,meanmaxtargetbandFashionMNIST_600(5,2:epoch+1),x,meanmaxprebandFashionMNIST_600(5,2:epoch+1));
legend({'target_user_3','predict_user_3',},'Location','Best','Interpreter','none')

subplot(7,1,5),plot(x,meanmaxtargetbandFashionMNIST_600(6,2:epoch+1),x,meanmaxprebandFashionMNIST_600(6,2:epoch+1));
legend({'target_user_4','predict_user_4',},'Location','Best','Interpreter','none')

subplot(7,1,6),plot(x,meanmaxtargetbandFashionMNIST_600(7,2:epoch+1),x,meanmaxprebandFashionMNIST_600(7,2:epoch+1));
legend({'target_user_5','predict_user_5',},'Location','Best','Interpreter','none')

subplot(7,1,7),plot(x,meanmaxtargetbandFashionMNIST_600(8,2:epoch+1),x,meanmaxprebandFashionMNIST_600(8,2:epoch+1));
legend({'target_user_6','predict_user_6',},'Location','Best','Interpreter','none')
xlabel('epoch',FontSize=12) 
% figure,
% t = tiledlayout(7,1);
% ax1 = nexttile;plot(ax1,x,meanmaxtargetbandfemnist400(2,2:epoch+1),x,meanmaxprebandfemnist400(2,2:epoch+1))
% legend({'target_user_0','predict_user_0',},'Location','Best','Interpreter','none')
% title('Bandwidth prediction diagram of each user in femnist dataset');
% ax2 = nexttile;plot(ax2,x,meanmaxtargetbandfemnist400(3,2:epoch+1),x,meanmaxprebandfemnist400(3,2:epoch+1))
% ax3 = nexttile;plot(ax3,x,meanmaxtargetbandfemnist400(4,2:epoch+1),x,meanmaxprebandfemnist400(4,2:epoch+1))
% ax4 = nexttile;plot(ax4,x,meanmaxtargetbandfemnist400(5,2:epoch+1),x,meanmaxprebandfemnist400(5,2:epoch+1))
% ax5 = nexttile;plot(ax5,x,meanmaxtargetbandfemnist400(6,2:epoch+1),x,meanmaxprebandfemnist400(6,2:epoch+1))
% ax6 = nexttile;plot(ax6,x,meanmaxtargetbandfemnist400(7,2:epoch+1),x,meanmaxprebandfemnist400(7,2:epoch+1))
% ax7 = nexttile;plot(ax7,x,meanmaxtargetbandfemnist400(8,2:epoch+1),x,meanmaxprebandfemnist400(8,2:epoch+1))
% linkaxes([ax1,ax2,ax3,ax4,ax5,ax6,ax7],'x');
% xlabel('epoch') 
% ylabel('banddate(MB/s)')
% % Move plots closer together
% xticklabels(ax1,{})
% t.TileSpacing = 'compact';
% % % % % % % % % % 


% plot(x,meanmaxtargetbandfemnist400(2,2:epoch+1),'-r', ...
%      x,meanmaxtargetbandfemnist400(3,2:epoch+1),'-g', ...
%      x,meanmaxtargetbandfemnist400(4,2:epoch+1),'-b', ...
%      x,meanmaxtargetbandfemnist400(5,2:epoch+1),'-k', ...
%      x,meanmaxtargetbandfemnist400(6,2:epoch+1),'-y', ...
%      x,meanmaxtargetbandfemnist400(7,2:epoch+1),'-m', ...
%      x,meanmaxtargetbandfemnist400(8,2:epoch+1),'-c', ...
%      x,meanmaxprebandfemnist400(2,2:epoch+1),'--r', ...
%      x,meanmaxprebandfemnist400(3,2:epoch+1),'--g', ...
%      x,meanmaxprebandfemnist400(4,2:epoch+1),'--b', ...
%      x,meanmaxprebandfemnist400(5,2:epoch+1),'--k', ...
%      x,meanmaxprebandfemnist400(6,2:epoch+1),'--y', ...
%      x,meanmaxprebandfemnist400(7,2:epoch+1),'--m', ...
%      x,meanmaxprebandfemnist400(8,2:epoch+1),'--c');
% xlabel('epoch') 
% ylabel('banddate(MB/s)')
% title('efficiency comparison diagram of each algorithm in femnist dataset')
% legend({'target_user_0','target_user_1','target_user_2','target_user_3','target_user_4','target_user_5','target_user_6', ...
%     'predict_user_0','predict_user_1','predict_user_2','predict_user_3','predict_user_4','predict_user_5','predict_user_6'}, ...
%     'Location','Best','Interpreter','none')
%xticks(avg_user_band)

% user_ratio0=usercost(2:epoch+1,1)'./cost_fl;
% user_ratio1=usercost(2:epoch+1,2)'./cost_fl;
% user_ratio2=usercost(2:epoch+1,3)'./cost_fl;
% user_ratio3=usercost(2:epoch+1,4)'./cost_fl;
% user_ratio4=usercost(2:epoch+1,5)'./cost_fl;
% user_ratio5=usercost(2:epoch+1,6)'./cost_fl;
% user_ratio6=usercost(2:epoch+1,7)'./cost_fl;


% fedsketchresnet56femnist400 = readtable("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5\fed_sketch_resnet56_femnist_400.csv");fedsketchresnet56femnist400 = table2array(fedsketchresnet56femnist400);
% fedsketchcustommeanmaxresnet56femnist400 = readtable("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5\fed_sketch_custom_mean_max_resnet56_femnist_400.csv");fedsketchcustommeanmaxresnet56femnist400 = table2array(fedsketchcustommeanmaxresnet56femnist400);
% 
% meanmaxprebandfemnist400 = readtable("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5\femnist_user\0_mean_max_pre_band_femnist_400.csv");meanmaxprebandfemnist400 = table2array(meanmaxprebandfemnist400);
% meanmaxtargetbandfemnist400 = readtable("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5\femnist_user\0_mean_max_target_band_femnist_400.csv");meanmaxtargetbandfemnist400 = table2array(meanmaxtargetbandfemnist400);
% meanmaxaccfemnist400 = readtable("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5\femnist_user\0_mean_max_acc_femnist_400.csv");meanmaxaccfemnist400 = table2array(meanmaxaccfemnist400);
% usercost = readtable("E:\¹¤×÷ÈÕÖ¾\Í¨ÐÅÏûºÄ\result\0.5\femnist_user\0_mean_max_cost_femnist_400.csv");usercost = table2array(usercost);



==> figs/test.csv <==
NaN,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399
0,18.525,19.0375,18.84375,16.80625,18.48125,18.73125,18.8375,17.35625,17.68125,15.3375,15.4574999809265,15.15625,15.310000038147,14.233749961853,12.8612500190735,12.116250038147,8.91875,8.71625003814697,8.04624996185303,8.59750003814697,8.34250001907349,7.72374992370605,8.96499996185303,8.95500001907349,8.73000001907349,8.71249990463257,8.96500005722046,8.93749990463257,8.53625011444092,8.88874998092651,8.98749990463257,8.69250001907348,8.84625005722046,8.81749992370606,8.86000003814697,8.96999998092651,8.75125007629395,8.85874996185303,9.06499996185303,9.04499998092651,8.94375,9.02375011444092,8.48999996185303,8.63625001907349,8.66625003814697,8.94124994277954,8.82249994277954,8.71250009536743,8.97000007629394,8.88249988555908,8.74875001907349,8.45250005722046,9.09749994277954,8.90999994277954,9.03875007629394,8.80750007629394,8.95999994277954,8.83375005722046,9.5462498664856,9.12749996185303,9.01499996185303,8.96999998092651,9.06000003814697,8.82374992370606,8.87249994277954,8.68500003814697,8.89875001907349,8.76500005722046,8.95874996185303,8.70625,9.20124988555908,8.45375003814697,8.65625,8.95375003814697,8.98374996185303,8.84125003814697,8.92249994277954,8.86374998092651,8.975,8.90249996185303,8.99750003814697,9.11625003814697,8.92875003814697,8.75000009536743,8.69000005722046,11.997500038147,8.92875003814697,9.01749992370605,8.38374996185303,8.76250009536743,8.49500007629394,8.89875011444092,8.9875,8.62125005722046,9.18500003814697,8.86125001907349,8.94875011444092,8.43625011444092,8.99124994277954,8.81500005722046,9.00124998092651,8.88999996185303,8.94125003814697,9.06625003814697,8.96625003814697,12.227499961853,11.95,12.1887500762939,11.989999961853,12.1512500762939,11.935000038147,11.3,11.4362499237061,11.689999961853,11.95625,12.1125,11.908749961853,11.5575000762939,11.76875,11.4700000762939,11.853750038147,11.8924999237061,11.7799999237061,12.128750038147,11.508749961853,11.647500038147,12.1137500762939,11.997500038147,12.0799999237061,11.596249961853,11.4762500762939,11.9137500762939,11.95,11.6700000762939,12.235000038147,12.077499961853,11.9924999237061,12.23125,11.9012500762939,12.0700000762939,11.491250038147,11.003750038147,11.239999961853,12.1112499237061,11.80625,16.7125,11.8424999237061,12.05,12.2762500762939,11.8049999237061,11.7799999237061,12.0012500762939,11.966250038147,11.8674999237061,9.75249996185303,12.197500038147,11.8262500762939,12.1362499237061,12.1674999237061,11.933749961853,12.2512500762939,12.04375,11.872500038147,18.125,17.825,12.008749961853,12.153750038147,11.8825000762939,11.953750038147,12.021249961853,11.5799999237061,17.6375,17.86875,11.747500038147,12.1049999237061,11.402499961853,11.675,11.777499961853,11.3487499237061,11.8799999237061,11.352499961853,11.683749961853,11.6137500762939,11.7487499237061,11.54375,11.6875,11.977499961853,12.110000038147,11.91875,11.6875,12.0950000762939,11.733749961853,11.935000038147,12.060000038147,11.6375,11.95,11.8049999237061,11.7875,12.096249961853,11.978750038147,11.925,12.041250038147,12.26875,11.9112499237061,11.9950000762939,11.9887500762939,12.060000038147,12.121249961853,12.0174999237061,11.852499961853,11.96875,12.0612499237061,12.064999961853,11.9487499237061,17.66875,18.475,18.075,17.44375,17.31875,17.94375,18.19375,18.35,18.05625,17.9875,18.2,18.15,18.28125,18.1375,17.725,17.9375,18.2375,17.975,18.28125,17.75625,18.0375,18.14375,17.875,18.6625,18.2125,18.475,18.2,18.55,18.65,18.55,18.625,18.1,18.475,18.4875,18.325,18.4125,17.9,18.3125,18.4625,18.4,18.625,18.4625,18.35,17.9625,18.5875,18.0625,18.1625,18.4375,18.6,18.2125,18.425,18.5,18.225,18.2,18.0125,18.4625,18.1625,18.45,18.275,18.3375,18.0375,18.0125,18.75,18.8375,18.675,18.775,18.8125,15.575,19.0125,18.225,18.6875,18.625,18.6375,11.9125,18.875,18.8375,18.6875,18.7375,18.675,16.5875,16.05,16.3,16.875,17.1,11.8,11.675,11.95,11.95,12.0174999237061,12.025,12.014999961853,11.8375,12.022500038147,12.0700000762939,12.185000038147,12.222500038147,11.9575000762939,12.022500038147,12.1200000762939,11.5924999237061,12.3075000762939,12.0875,12.0049999237061,12.0575000762939,12.1575000762939,12.1125,12.189999961853,12.214999961853,12.2,12.0674999237061,11.9375,11.8950000762939,11.589999961853,12.1075000762939,11.925,11.8875,11.864999961853,11.9924999237061,12.1424999237061,12.064999961853,12.25,12.227499961853,11.4375,12.2125,12.064999961853,12.2575000762939,11.927499961853,12.1674999237061,12.060000038147,11.925,12.05,12.1375,12.122500038147,12.072500038147,12.2924999237061,12.235000038147,12.260000038147,12.275,12.2125,12.3049999237061,12.225,11.835000038147,12.2125,12.2674999237061,12.3625,12.1450000762939,10.9950000762939,12.3125,12.2075000762939,12.097500038147,12.147500038147,12.239999961853,12.3200000762939,12.264999961853,12.2700000762939,12.210000038147,12.1924999237061,11.627499961853,11.989999961853,11.610000038147,12.185000038147,12.289999961853,12.1,12.202499961853,12.4,12.2625,12.310000038147,12.302499961853,12.314999961853,12.2424999237061,12.15,11.9575000762939,12.077499961853,12.089999961853,12.4200000762939,11.85,12.3375,12.227499961853,12.110000038147,11.8424999237061,12.014999961853,11.9075000762939,12.197500038147,12.177499961853,11.889999961853,11.9299999237061
1,5.3825,6.62124996185303,5.91562511444092,5.12125,7.01812507629394,4.27687494277954,4.36062494277954,5.35499996185303,4.16437507629395,4.33,3.96999996185303,4.58312501907349,2.928125,4.60437504768372,2.455,2.10124997615814,5.15750003814697,5.531875,5.04999998092651,4.93749998092651,5.33687511444092,4.22374994277954,5.43624994277954,4.12874998092651,4.60374998092651,4.57437492370605,5.31562505722046,6.29249998092651,4.59812505722046,3.65562501907349,5.46562485694885,4.75562500953674,4.43187499046326,3.28687499046326,4.4424999666214,4.90999994277954,6.10249988555908,5.34312488555908,6.61687492370605,5.98562503814697,5.35250011444092,6.42,4.80000003814697,5.05687507629395,3.9418749332428,4.55375005722046,6.11437496185303,5.50375003814697,5.09687492370606,6.12125011444092,4.90375,3.53062501907349,2.92062496423721,2.77749998092651,3.01499996185303,2.48749997138977,4.48875003814697,3.54312501907349,3.32874997138977,3.63687503814697,3.05000001907349,3.76687501907349,5.09624990463257,6.04999980926514,6.22375022888184,6.56187496185303,5.90062511444092,5.66687496185303,4.81937484741211,5.07937499761581,6.41999984741211,5.77000003814697,4.94624990463257,4.32749998092651,4.60062492370605,5.7325,4.06187501907349,5.83499996185303,4.01562496185303,6.9131248664856,4.90437505722046,6.2568750667572,2.78562499046326,5.18249990463257,5.48562507629395,5.71875005722046,6.16374990463257,5.57374990463257,5.46749992370605,5.61249988555908,5.71562492370605,6.48999988555908,5.82312503814697,6.36687515258789,5.22374996185303,4.26187509536743,5.82124998092651,5.04937492370605,3.62375,6.08562507629395,5.14812494277954,5.50937496185303,6.156875,5.63124992370605,5.57750003814697,5.915,6.74499996185303,6.86375011444092,5.80875003814697,4.95062492370606,4.54187503814697,4.75437498092651,4.51375007629395,6.55999996185303,6.10249996185303,6.61625007629395,4.70312496185303,4.57625003814697,5.13125003814697,5.22874998092651,5.58812492370605,4.34312498092651,4.75562496185303,5.51124990463257,5.42249988555908,3.85312505722046,5.30812494277954,4.5831249332428,4.42000001907349,4.67562507629395,5.46625007629395,5.36812503814697,5.08562494277954,5.28937494277954,5.09499998092651,2.84062498569489,5.79687498092651,5.32687490463257,5.15562505722046,6.51187515258789,5.08624988555908,5.04187488555908,4.42750005722046,6.10437503814697,4.82437507629395,5.84249980926514,6.03312503814697,4.84437492370605,3.58749994277954,5.50125,4.86750008583069,6.59312501907349,4.51562490463257,5.30437498092651,4.20875003695488,4.25374996304512,5.80562490463257,3.65062498092651,6.05125003814697,6.92125003814697,5.44,4.52374996185303,5.906875,5.83499996185303,6.49312484741211,4.38562494277954,5.28874992370605,6.23062490463257,6.47124988555908,4.24624998092651,5.72125003814697,3.43562502861023,2.96499996185303,5.37187501907349,4.66062498092651,5.94375,5.65062492370606,5.49937492370605,6.23812519073486,6.01187490463257,6.21250019073486,5.12250007629395,6.04562498092651,5.27687514305115,4.6056250667572,6.26124996185303,5.59750005722046,5.39562494277954,5.16687501907349,5.91625003814697,6.87187501907349,5.508125,5.30312509536743,5.21124992370605,5.87374994277954,6.74499992370605,5.66750011444092,7.1887501335144,6.77874984741211,4.75249994277954,4.45062496185303,6.29187494277954,4.87437498092651,5.89375001907349,5.01937505722046,4.69437501907349,5.74312496185303,5.504375,5.76624998092651,6.57562490463257,6.20375005722046,5.45312496185303,5.94125007629395,5.90187492847443,4.73187492370606,5.01374984264374,6.51812508583069,5.42562491416931,6.00187496185303,6.64937492370605,6.20750003814697,5.94124998092651,6.49875011444092,8.17625,5.69437503814697,4.83812507629395,5.42624992370605,5.24374998092651,7.25062507629394,5.435625,8.19812507629394,6.95499977111816,5.74312496185303,5.26187503814697,6.29250003814697,6.44875015258789,6.62499992370605,6.50249992370606,4.78749992370605,7.49375,5.18624992370605,4.13499998092651,5.54250007629395,5.97,7.05374984741211,5.57500007629394,6.18124996185303,7.05875007629395,6.22499992370606,5.83625,5.97625007629395,5.99874996185303,6.47,6.1025,5.0475,5.60374996185303,6.29,6.40125,5.61500007629395,5.84875003814697,4.94749996185303,6.26500007629395,5.32499996185303,3.76375,3.25250000953674,5.40375,5.0475,3.42875000476837,5.50249992370605,6.50499996185303,6.15250003814697,5.40749992370606,5.38999992370606,5.96125,6.92750003814697,6.31375007629395,5.50875007629395,3.27875,5.82500003814697,6.97375,6.13374984741211,6.80250015258789,6.17,5.69875007629395,5.44875007629395,5.60499996185303,5.80500003814697,5.34749992370605,5.12750003814697,4.94375003814697,5.00750003814697,4.55874996185303,5.55374996185303,5.18750007629395,5.85999992370605,3.77000000953674,3.72624999523163,6.61999984741211,6.30375007629395,5.83375,4.49625,5.18375007629395,6.53125015258789,5.93499992370606,4.70249992370606,4.25375,4.89,6.15624996185303,5.87875007629395,5.20375007629394,4.70500003814697,3.80375001907349,6.20499996185303,7.15999992370605,5.91249996185303,6.26125007629395,4.45375003814697,5.40125,6.29000007629394,5.08749996185303,6.41375015258789,5.84250003814697,5.37249996185303,4.53999992370606,4.53250007629395,5.81624996185303,5.16624996185303,6.90374992370606,5.8425,5.53,5.10375007629395,5.7725,5.13749992370605,5.85500007629395,4.88125003814697,5.52749996185303,5.54875003814697,5.07500003814697,4.75500007629395,5.38499992370605,5.3325,5.34375007629395,3.29000001907349,3.43499999523163,4.29125003814697,3.42,4.43749996185303,4.03749998092651,3.44000000953674,4.12124998092651,3.51374998092651,4.15999998092651,4.41375003814697,5.54499992370605,7.16000007629395,4.46625,3.31374999046326,6.27125,6.7875,6.17124996185303,6.67,5.97499992370606,7.72500007629395,5.17999996185303,6.23374992370606,6.30375,6.49250015258789,4.94250007629395,4.98874992370606,7.09375007629395,5.59999992370605,6.41500007629395,6.79,6.53874992370605,3.99625000953674,3.44500000476837,6.27750007629395,7.6,5.96000003814697,4.81750007629394,7.13625015258789,5.90125,6.45999992370606,5.21875003814697,5.52374992370605,4.89875,5.36,5.98375003814697,3.45499999046326,2.95249999523163,5.56375007629395,5.30250003814697,5.72875,5.15375007629395,6.02374992370605,6.465,6.02374992370605,4.87875007629395,6.01874996185303,6.4225
2,2.2125,2.11249994277954,2.59562497138977,2.40124999046326,2.603125,2.94000001907349,2.38687495231628,1.89375000953674,2.17749997138977,2.14375001907349,2.84812505722046,2.69125001907349,2.41687494277954,2.44749999046326,2.28875005722046,1.973125,2.32312500953674,2.49125003814697,2.90249994277954,2.361875,2.25062498092651,1.93687500953674,2.11374998092651,3.0625,2.54437501907349,2.41937505722046,2.86750000953674,2.40625000953674,2.55437496185303,2.11249998092651,2.434375,2.81812501907349,2.57312498092651,2.130625,2.61250002861023,2.26625003814697,2.31562498092651,2.02062498092651,1.78500004768372,2.57312496185303,1.98937499046326,2.10375000476837,2.53312497138977,2.7725,2.62249998092651,2.98062503814697,3.08187490463257,2.66125002861023,2.08499998092651,3.21312498092651,2.17624998092651,2.12062496185303,2.34437501907349,1.87000000953674,2.20062500953674,2.57812505722046,2.37250003814697,2.42500003814697,2.38562503814697,1.99687498092651,1.88812502861023,2.33750003814697,2.60124996185303,1.87437499046326,2.035,1.849375,1.97124996185303,2.57125,2.12874997138977,2.31437500953674,2.52999998092651,1.84249997138977,2.30375001907349,2.50187496185303,2.59062504768372,2.15250000953674,2.51187498092651,1.490625,2.36125003814697,2.51312498092651,2.44437498092651,2.73187498092651,2.053125,2.033125,1.479375,2.34312499046326,2.93125001907349,2.0050000333786,2.45625,2.37875003814697,2.25250001907349,2.06437498092651,2.100625,2.38812497138977,1.87875003814697,2.33812495708466,1.78625,2.37937502861023,1.86375001907349,2.45874997615814,1.76374998092651,2.36,2.74749994277954,1.83687503814697,1.95499997138977,2.36562501907349,2.69000000953674,2.84437507629395,2.81187504768372,2.050625,2.24249998092651,2.58625,3.11625000953674,2.56312498092651,1.93187495708466,1.93937501907349,3.374375,2.33437501907349,1.73812500953674,2.92000000953674,1.915625,2.67874998092651,2.17062499046326,2.27500001907349,1.52625001907349,2.46687502861023,2.06312495708466,2.2962500333786,2.00250003814697,2.53625000953674,2.11750002861023,2.30999999046326,1.78625000476837,1.961875,2.05874995231628,2.79875000953674,2.158125,2.41624998092651,2.10062496185303,2.68812495231628,2.56562498092651,1.92437499046326,3.03875002861023,2.166875,2.40062501907349,1.97250000953674,2.34312497138977,2.94249992370605,2.37624999046326,2.3068749666214,2.24312502861023,2.48562497138977,2.60937496185303,1.71312497138977,2.46125000953674,2.626875,2.01125000953674,2.18687497138977,2.31624998092651,2.68249996185303,2.5825,2.24124999523163,2.588125,2.216875,2.92625,1.87874996185303,1.73374998092651,1.69125001907349,2.41249998092651,2.19749994277954,2.16749995231628,2.75937504768372,2.17124998092651,2.10187498092651,1.625,2.54249998092651,2.18937501907349,2.56124996185303,1.7606250333786,2.35874998092651,2.32749998092651,2.77999998092651,1.85562499046326,2.19062499046326,2.13562498569489,2.226875,1.73187497138977,2.04687497138977,2.00125000953674,3.01312496185303,2.35999998092651,2.51750005722046,2.16500005722046,2.41374995231628,2.48124998092651,2.81437507629395,2.50937505722046,2.31437497138977,2.32374998092651,1.75812501907349,2.59249996185303,1.79312498092651,2.66625,2.56187501907349,1.80500001907349,2.84124997138977,1.92687498092651,1.79562501907349,1.99375005722046,1.86062501907349,1.82687498092651,1.78250000953674,1.47312500953674,3.32562498092651,1.95562504768372,1.42562496185303,2.01687495231628,1.566875,2.50249996185303,2.50374997138977,2.17624998092651,1.80875001907349,2.44874999046326,2.56062505722046,2.00562499046326,1.913125,2.14812502861023,2.03750000476837,1.70625002861023,2.11437498092651,2.30812498092651,2.56562502861023,2.07875000953674,2.31749997138977,2.51375005722046,2.20437500953674,1.73374998092651,2.02250001907349,2.56749996185303,1.64250000953674,2.01750001907349,1.64499998092651,2.01250001907349,2.2475,2.25624996185303,2.03,1.57125001907349,2.17999998092651,2.48624996185303,2.86624998092651,1.79000001907349,2.33125001907349,1.94875001907349,1.9775,2.48124998092651,2.38124998092651,2.01749998092651,1.91750000953674,2.39125003814697,3.07125001907349,2.32124996185303,2.49625001907349,1.79625,2.15625001907349,2.80500003814697,2.59250003814697,2.32625003814697,2.86999996185303,2.47124996185303,2.59125003814697,2.41125001907349,2.85625,2.20999996185303,1.86250003814697,1.79999999046326,2.72625001907349,2.39249998092651,2.32625003814697,2.02625001907349,2.43874998092651,2.66624996185303,2.08000000953674,2.05875,3.12374996185303,2.34250003814697,2.5775,2.14375000953674,2.07749998092651,2.24000001907349,2.26375003814697,2.09749998092651,2.39124996185303,2.60750001907349,2.33875,2.13500001907349,2.37249998092651,2.33999996185303,2.79124996185303,2.32625001907349,2.06125000953674,2.38624998092651,2.36875003814697,2.05125001907349,2.91250003814697,2.88375,2.25125001907349,2.73375001907349,2.24625,2.26500000953674,2.57000001907349,2.53500001907349,2.31125,2.12749996185303,2.93375001907349,2.20750001907349,2.82000003814697,2.07249999046326,2.55125001907349,2.37125003814697,2.06249996185303,2.96124992370605,3.04624996185303,2.03750003814697,2.76499996185303,2.15624998092651,2.2525,3.26000003814697,2.16374996185303,2.06000003814697,2.83874996185303,2.50125003814697,2.13374998092651,2.45625,2.49375,2.33874998092651,2.88374992370605,2.49125,1.96874998092651,2.67749996185303,2.34500003814697,1.99875,3.12999992370605,1.87749999046326,2.01625,2.78625003814697,2.03874996185303,2.08999996185303,2.33625,2.37375003814697,2.84125007629394,2.06374998092651,1.94749998092651,2.31249998092651,2.15624996185303,2.45749998092651,2.44875,2.12624996185303,1.98249998092651,2.72375003814697,3.09250003814697,2.40124996185303,2.59625003814697,2.00000001907349,2.32499996185303,2.41124996185303,2.81124992370605,1.52125001907349,2.2275,2.25375,2.3775,3.03625003814697,1.87625001907349,1.745,1.90000001907349,2.0675,2.20875003814697,2.49374998092651,2.29624996185303,2.04000001907349,1.9975,2.13124998092651,2.15624998092651,2.09124999046326,1.82750000953674,1.62625,2.68875001907349,2.24374999046326,2.69125003814697,2.60874998092651,1.92125000953674,3.23124992370605,2.72999998092651,2.23249998092651,2.32375001907349,2.6425,2.885,2.80624996185303,2.11624996185303,2.27500001907349,2.43874996185303
3,1.855,1.65062500953674,1.82374999046326,1.90812497138977,1.44312500953674,1.38875000953674,1.6425,2.26249999046326,1.67062500953674,1.09937500953674,1.93125003814697,1.33749998092651,1.185625,1.69312502861023,1.37250001907349,1.19875000953674,1.53562501907349,2.38124998092651,1.73999998569489,1.64125000953674,1.73562500953674,1.32375,1.68625000476837,1.76812500953674,2.25187503814697,1.2431249833107,1.53687501430511,1.74187499046326,1.18374999523163,2.0418750333786,1.32562500953674,1.77375004291534,1.93687499046326,1.483125,1.27937500953674,1.6281250333786,2.22437497138977,1.76875001907349,1.13874999523163,1.71312500476837,1.27562500476837,1.44374999046326,1.75312497138977,1.33312499046326,1.58062499523163,2.30562498092651,1.674375,1.49687501430511,1.54062500953674,1.56562501907349,2.25249998092651,2.09562504291534,1.47875000953674,1.26437496185303,0.968125014305115,1.26249998569489,1.82812496185303,1.48312496185303,1.56000002861023,2.04749997138977,1.72624995231628,2.46437496185303,1.48750000953674,1.41062499523163,2.19187502384186,1.09437500476837,1.23437499046326,1.44874999761581,1.82562503814697,2.55562504768372,1.36937498092651,1.30187499046326,2.12562495708466,1.12062501430511,1.6537500333786,1.79187500953674,2.66499992370605,1.78375000953674,1.29312500953674,1.57937497138977,1.30499998092651,1.82499999046326,2.07562497615814,1.8843749666214,1.34187498569489,1.93750002861023,1.60812499046326,1.49000001430511,1.46687500476837,1.74687495708466,1.64437500953674,1.60437500953674,1.04374999523163,1.67187502384186,1.68124997615814,1.6675,1.22062501907349,1.62812501907349,1.25187501907349,2.22750002861023,1.40562498092651,1.55000000953674,2.45250000953674,2.03562501907349,1.220625,1.44562500476837,1.621875,1.02749999046326,1.35812500953674,1.21312502384186,1.21062501430511,1.80749994277954,1.23187498092651,1.23687500476837,1.83562499046326,1.46312498569489,1.79375002384186,1.66750003814697,2.07312495231628,1.63750000476837,1.66125,1.92437498092651,1.62437503814697,1.39937499523163,1.77562499046326,1.21812500953674,2.11625001907349,1.47374999046326,1.06375002384186,1.69249998092651,1.53874999046326,1.11312500476837,1.44187497138977,1.38312501430511,1.408125,1.62125000476837,1.7775000333786,2.02812499046326,1.34562499523163,1.66749996185303,1.56437497138977,1.75625002384186,1.14500000476837,1.555,1.67812499046326,1.58250000953674,1.60187498569489,1.03500002861023,1.04687498092651,1.62562498092651,1.34500001430511,2.12812500953674,1.03812499046326,1.65062498569489,1.08812500476837,1.38624998569489,1.12187499523163,1.67187499046326,1.38437501907349,1.32625,1.27625000953674,1.64,1.924375,1.90187497138977,1.74749997138977,1.75312502861023,1.10500000953674,2.77000007629395,1.99812495231628,1.63562500953674,1.22187498092651,1.87375002384186,1.30000000953674,1.22687496185303,1.41312498092651,1.14562501907349,0.764999995231628,1.32624998092651,1.86062500953674,1.20374999046326,1.78874998092651,1.07062500476837,1.85687498092651,1.34187499046326,2.70125005722046,1.90437497138977,1.72999999523163,1.44875000476837,1.67125000953674,1.60375004768372,2.21687500953674,2.12062498092651,1.20874998092651,1.20250000953674,2.91187498092651,1.22750002861023,1.45375000953674,1.55437501907349,1.25812499046326,1.16249999523163,1.36062500953674,1.928125,1.57749996185303,1.82250000476837,2.01000001907349,2.20687501907349,1.30624999284744,1.24499998092651,1.126875,1.06312497615814,1.57312503814697,1.73750002861023,1.45687501430511,1.813125,1.09437497615814,1.415625,1.61687495708466,1.37562501907349,1.13125000476837,1.41874997138977,1.67999998569489,2.08875002861023,1.11937501430511,2.54,1.39937498092651,0.94125,2.03562504768372,0.870625011920929,2.26999995231628,1.22687498569489,1.78124997138977,2.25562502861023,1.38625000953674,1.73812502145767,1.79187497138977,1.45875000953674,1.36000000953674,1.59999999046326,2.38125,1.25625,1.42375000953674,1.30374999046326,1.71500003814697,1.385,1.44124998092651,1.44875,1.17124998092651,1.65500001907349,1.9725,1.66624998092651,1.50250001907349,1.11125,0.98625,1.7125,1.69249996185303,1.19375000476837,1.45375001907349,1.48749998092651,1.76874998092651,1.88375003814697,1.72125,1.94375001907349,1.0975,1.45375001907349,1.175,1.1475,1.37249999046326,1.52,1.57125001907349,1.43750000953674,2.20500001907349,1.00875,1.10000001907349,1.46500000953674,1.14000000953674,0.951250009536743,1.25999999046326,1.48000001907349,1.54250001907349,2.12499998092651,1.26124998092651,1.05500000476837,1.14375000953674,1.49500001907349,1.50875,1.81000001907349,1.4225,1.66375000953674,1.03000000953674,1.13999998092651,1.51624996185303,1.195,1.38750000953674,1.7125,1.91625,1.40125,1.7075,1.18125001907349,1.36750001907349,1.18250000953674,2.035,1.39499998092651,1.60125003814697,1.59625000953674,1.35125,1.68875001907349,1.71375000953674,1.79000001907349,1.29625000953674,0.8525,1.34249999046326,1.11374999046326,1.61375000953674,1.27000000476837,1.325,2.10375001907349,1.30374999046326,2.25499996185303,2.1,1.46374998092651,2.00874998092651,1.53249998092651,1.95249998092651,1.18875000953674,1.35250000953674,1.525,1.96625001907349,1.55625000953674,1.83749998092651,1.06125,1.24124998092651,1.22375001907349,1.60999996185303,1.58500001907349,1.69,2.29125,1.54875001907349,1.36,1.43499998092651,1.03875000953674,2.11749998092651,2.02124998092651,1.57374998092651,2.13124996185303,1.80875001907349,1.85125001907349,1.25625,1.58875,1.32750000953674,1.23125000953674,1.38249999046326,1.96375,1.69374998092651,1.34500001907349,1.21625001907349,2.06249998092651,1.7225,1.35625,1.05875000476837,1.68875000953674,1.69875000953674,1.09625,1.55250001907349,1.25375,1.7425,1.16124999523163,1.61999999046326,1.87374996185303,1.29375001907349,1.35249998092651,2.03625001907349,1.25125000953674,1.40374999046326,1.01875,1.7,0.9925,1.71875,1.27625001907349,1.81875001907349,1.29249999046326,1.21249999523163,1.02875000953674,1.88499998092651,1.61250000953674,1.3425,2.00249996185303,1.75250003814697,1.53125,1.64625,1.16249999046326,2.37875007629395,1.66499999046326,1.58125001907349,1.91625001907349,1.395,1.81,1.20625,1.68750000953674,1.91000003814697,1.58875
4,0.5625,0.65625,0.375,0.424374997615814,0.4925,0.522499995231628,0.514374995231628,0.454374998807907,0.432499997615814,0.514999989271164,0.566874985694885,0.409999996423721,0.418124996423721,0.421875,0.454374998807907,0.432499997615814,0.414375,0.490624989271164,0.539375,0.389999995231628,0.361874997615814,0.362499997615814,0.497499990463257,0.328749998807907,0.346249997615814,0.57875,0.4375,0.393749997615814,0.462499998807907,0.390000001192093,0.43,0.43,0.296875,0.370624996423721,0.3275,0.4525,0.337499998807907,0.481249990463257,0.393124997615814,0.278750002384186,0.387499996423721,0.417499996423721,0.361874997615814,0.3125,0.32,0.353124998807907,0.371249996423721,0.32125,0.305,0.446249998807907,0.378749996423721,0.280625,0.305,0.28125,0.313749998807907,0.27375,0.409999996423721,0.402499996423721,0.27375,0.390625,0.392499997615814,0.368749998807907,0.321249998807907,0.256875001192093,0.240000002384186,0.29,0.29625,0.353749997615814,0.28125,0.241250001192093,0.344999998807907,0.296875,0.337499998807907,0.34375,0.289375,0.402499996423721,0.360624998807907,0.379374996423721,0.256875001192093,0.256250001192093,0.223750002384186,0.35875,0.329999998807907,0.338749997615814,0.305,0.361249998807907,0.295000002384186,0.272500001192093,0.337499998807907,0.344999998807907,0.36,0.493749992847443,0.272500001192093,0.408749997615814,0.39875,0.397499995231628,0.362499997615814,0.39125,0.216250002384186,0.36,0.361249998807907,0.368749998807907,0.471249997615814,0.486249998807907,0.471249997615814,0.376249998807907,0.415,0.36,0.555,0.456249997615814,0.33625,0.39125,0.394999996423721,0.432499997615814,0.28875,0.493750004768372,0.29,0.345,0.479999997615814,0.39125,0.329999998807907,0.310000002384186,0.404999995231628,0.337499998807907,0.456249997615814,0.318750001192093,0.376249998807907,0.337499998807907,0.295000002384186,0.387499997615814,0.517499992847443,0.329999998807907,0.404999995231628,0.394999996423721,0.368749998807907,0.3675,0.302500002384186,0.329999998807907,0.272500001192093,0.257500001192093,0.487499997615814,0.546249995231628,0.441249997615814,0.353749998807907,0.4375,0.376249998807907,0.478749992847443,0.39875,0.463749997615814,0.344999998807907,0.337499998807907,0.412499995231628,0.5,0.302500002384186,0.32,0.439999997615814,0.402499996423721,0.280000001192093,0.397499995231628,0.265000001192093,0.305,0.3425,0.3975,0.344999998807907,0.462499992847443,0.4375,0.302500002384186,0.424999996423721,0.344999998807907,0.232500002384186,0.402499996423721,0.417499997615814,0.397499995231628,0.394999996423721,0.432499997615814,0.409999996423721,0.46499999165535,0.5075,0.305,0.597499985694885,0.377499997615814,0.522499995231628,0.552499990463257,0.417499996423721,0.469999998807907,0.514999989271164,0.445,0.5225,0.344999998807907,0.305,0.424999996423721,0.337499998807907,0.445,0.582499990463257,0.544999995231628,0.394999996423721,0.3675,0.469999992847443,0.477499992847443,0.4375,0.384999997615814,0.409999996423721,0.4375,0.469999998807907,0.489999990463257,0.462499992847443,0.432499997615814,0.477499998807907,0.439999997615814,0.537499989271164,0.594999998807907,0.305,0.402499996423721,0.369999997615814,0.5475,0.394999996423721,0.384999997615814,0.405000001192093,0.469999998807907,0.529999989271164,0.409999996423721,0.514999995231628,0.447499998807907,0.354999997615814,0.424999997615814,0.537499989271164,0.432499997615814,0.544999995231628,0.417499996423721,0.514999989271164,0.5,0.417499997615814,0.394999996423721,0.424999997615814,0.507499989271164,0.344999998807907,0.485,0.439999997615814,0.544999990463257,0.409999997615814,0.5,0.424999997615814,0.424999997615814,0.515,0.559999990463257,0.424999997615814,0.485,0.485,0.409999997615814,0.469999997615814,0.424999997615814,0.485,0.439999997615814,0.424999997615814,0.424999997615814,0.409999997615814,0.685,0.545,0.375,0.5,0.439999997615814,0.485,0.454999997615814,0.439999997615814,0.39,0.39,0.424999997615814,0.625,0.36,0.454999997615814,0.439999997615814,0.5,0.515,0.5,0.405,0.394999997615814,0.604999990463257,0.545,0.5,0.454999997615814,0.5,0.64,0.454999997615814,0.36,0.544999990463257,0.454999997615814,0.5,0.559999990463257,0.559999990463257,0.5,0.53,0.5,0.47,0.39,0.559999990463257,0.484999997615814,0.5,0.439999997615814,0.439999997615814,0.439999997615814,0.559999990463257,0.454999997615814,0.5,0.454999997615814,0.515,0.5,0.4525,0.5,0.455,0.454999997615814,0.484999997615814,0.424999997615814,0.47,0.375,0.439999997615814,0.439999997615814,0.439999997615814,0.375,0.394999997615814,0.424999997615814,0.5925,0.652499990463257,0.545,0.439999997615814,0.345,0.3775,0.424999997615814,0.424999997615814,0.529999990463257,0.4075,0.454999997615814,0.424999997615814,0.33,0.280000002384186,0.457499997615814,0.250000002384186,0.408749997615814,0.439999997615814,0.409999997615814,0.345,0.3575,0.325000002384186,0.295000002384186,0.280000002384186,0.295000002384186,0.34375,0.372500002384186,0.375,0.345,0.454999997615814,0.439999997615814,0.295000002384186,0.340000002384186,0.469999997615814,0.262500002384186,0.394999997615814,0.5775,0.422499997615814,0.4525,0.345,0.424999997615814,0.439999997615814,0.4525,0.36,0.375,0.280000002384186,0.439999997615814,0.3275,0.375,0.3425,0.310000002384186,0.39,0.295000002384186,0.3125,0.263750002384186,0.31375,0.36,0.378749997615814,0.36,0.3275,0.454999997615814,0.375,0.423749997615814,0.3125,0.3125,0.37375,0.345,0.469999997615814,0.33,0.36,0.36,0.375,0.34375,0.377499997615814,0.280000002384186,0.345,0.265000002384186,0.32875,0.394999997615814,0.36
5,1.35,1.46687500953674,1.35999999046326,1.37124999523163,1.54125000476837,1.45000000953674,1.48375001907349,1.09312500476837,1.78812495708466,1.518125,1.60749998092651,1.47562501907349,1.49750003814697,1.17312501430511,1.275625,1.42249999046326,1.38875001430511,1.56437495708466,1.69375003814697,1.34000000953674,1.40125000953674,1.5262499666214,1.02312498092651,1.36937498092651,1.49562499523163,1.39250001430511,1.08375002384186,1.30312500953674,1.454375,1.30874999046326,1.51562502384186,1.095625,1.36562498092651,1.595625,1.51374995708466,1.32187500953674,1.28875000953674,1.21,1.47187499046326,1.7631249666214,1.44812498092651,1.52937499523163,1.38812502384186,1.381875,1.29000000953674,1.44187500953674,1.22499998569489,1.323125,1.63312494277954,0.775625002384186,1.38187497615814,1.41250002384186,1.55312504768372,1.36000000953674,1.38500002384186,0.967499995231628,1.299375,1.14500001907349,1.43250000953674,1.43937500953674,1.35624999046326,1.42437500476837,1.4218749666214,1.47312499046326,1.33750002861023,1.21875001907349,1.23687497615814,1.00437500476837,1.12187498092651,1.330625,1.27625002861023,1.33874999046326,1.25812499046326,1.95499998092651,1.40000001430511,1.35937500953674,1.30375001907349,1.31249999046326,1.40750000953674,1.27999999046326,1.30062498092651,1.37499999046326,1.63375001907349,1.52437504768372,1.6268750333786,1.29500002384186,1.32624997615814,1.341875,1.16999999046326,1.44812498569489,0.871874995231628,1.27312497615814,1.41749998092651,1.32562497615814,1.17249998092651,1.42437500476837,1.45125000476837,1.33,1.36312498092651,1.24937499523163,1.3025,1.28562501430511,1.06812497615814,1.48312498092651,1.18874998569489,1.33500002861023,1.07437497615814,1.329375,1.00124999523163,1.34124999046326,1.38000002384186,1.37187499046326,1.09624999523163,1.29000000953674,1.12687497615814,1.33812501430511,1.26312501430511,1.35500001430511,1.34500000953674,1.32625001430511,1.38874999523163,1.30374999046326,1.29750001907349,1.34062497138977,1.26187499046326,1.355,1.10499999523163,1.52187495708466,1.27125000476837,1.43062502384186,1.33437499046326,1.27374998092651,1.17750000476837,1.19562502861023,1.35937499046326,1.38437500476837,1.23000001907349,1.42000000476837,1.25437498092651,1.03937502384186,1.34875001430511,1.22812501430511,1.26500001907349,1.17062500715256,1.40374999046326,1.38249997615814,1.46062498092651,1.44374999523163,1.41999998092651,1.25625002384186,1.375625,1.24187500953674,1.23812502861023,1.41687496185303,1.355,1.40687499046326,1.40687499046326,1.38750002861023,1.57000004291534,1.29624997138977,1.47749999046326,1.27874999046326,1.18750001907349,1.50562500476837,1.28750001907349,1.5656249666214,1.45187500953674,1.04375,1.45125000953674,1.55874998092651,1.55437501907349,1.27125001907349,1.32625000476837,1.35562498092651,1.33062501907349,1.29999999046326,1.37187501430511,1.48562499523163,1.471875,1.460625,1.17875002384186,1.29187501907349,1.295,1.49250000953674,1.40687498092651,1.25750001430511,1.32500001430511,1.44625002861023,1.21124998092651,1.36062500476837,1.32062500476837,1.510625,1.43562497615814,1.25812499046326,1.41312500953674,1.11187499523163,1.18062498807907,1.50125000476837,1.61500000953674,1.35625001907349,1.27749998569489,1.42062498569489,1.27624999046326,1.49624999046326,1.42125001907349,1.34124999523163,1.33437501430511,1.24000001430511,1.245625,1.44375001907349,1.19562498092651,1.44062500953674,1.41562501430511,1.28875000476837,1.48749998092651,1.50562499046326,1.32500000953674,1.41937502384186,1.420625,1.33562501907349,1.54062498569489,1.26625001907349,1.26000001907349,1.51624997615814,1.29624999046326,1.50625001907349,1.51124997615814,1.43624999046326,1.34625001907349,1.48187499046326,1.350625,1.52562502384186,1.25875001430511,1.33875001430511,1.44562500953674,1.39687498569489,1.45625,1.50499999046326,1.6325,1.1375,1.39249998092651,1.49374998092651,1.41374999046326,1.42124999046326,1.48625,1.26125001907349,1.40875001907349,1.31624999046326,1.53250001907349,1.20625,1.52125001907349,1.49749998092651,0.808750002384186,1.41375000953674,1.42125,1.49625,1.4575,1.49249999046326,1.24375000953674,1.48875001907349,1.30999998092651,0.999999990463257,1.32375,1.35,1.51624999046326,1.42374998092651,1.48000001907349,1.36125,1.63125,1.34,1.43625000953674,1.775,1.28499998092651,1.32500001907349,1.49875001907349,1.39374999046326,1.4325,1.38375,1.30625000953674,1.44375000953674,1.40000000953674,1.44125001907349,1.43874998092651,1.45375,1.2925,1.40250001907349,1.47,1.47124998092651,1.43250001907349,1.41499998092651,1.48000003814697,1.53125003814697,1.53625,1.72250003814697,1.62125,1.38624999046326,1.39375,1.68875001907349,1.46625000953674,1.35625000953674,1.32249998092651,1.45624998092651,1.37624999046326,1.19875,1.53875,1.53500001907349,1.64500003814697,1.41750001907349,1.47624998092651,1.33625000953674,1.21125,1.58250003814697,1.4975,1.45624998092651,1.6125,1.24749999046326,1.39750001907349,1.41250000953674,1.49749996185303,1.56000003814697,1.48,1.62749996185303,1.57375,1.49625,1.19375000953674,1.54124998092651,1.33875001907349,1.29875,1.33625,1.58375,1.17625001907349,1.21499999046326,1.42749998092651,1.27249999046326,1.24624999046326,1.17,1.51124996185303,1.39874998092651,1.53249999046326,1.39375000953674,1.47375001907349,1.49500001907349,1.58250001907349,1.46999999046326,1.3175,1.39250001907349,0.983750004768372,1.4825,1.40875,1.57874996185303,1.22375000953674,1.54249998092651,1.35249999046326,1.23875000953674,1.185,1.32624998092651,1.37874998092651,1.46250003814697,1.50624998092651,1.40374999046326,1.48999998092651,1.44249999046326,1.365,1.38,1.26875001907349,1.54250003814697,1.47624998092651,1.36999999046326,1.37875,1.505,1.50999999046326,1.34375000953674,1.42625000953674,1.50374999046326,1.40625000953674,1.40000001907349,1.245,1.41374998092651,1.07625,1.54375,1.32875,1.38,1.2475,1.55124996185303,1.54875001907349,1.50374996185303,1.34249998092651,1.3725,1.37375000953674,1.40625,1.41749999046326,1.42999998092651,1.49625,1.18250000953674,1.16125001907349,1.30250001907349,1.20375,1.31875,1.43125,1.29749999046326
6,0.4325,0.422499992847443,0.606875,0.563750011920929,0.545625009536743,0.511250002384186,0.623750007152557,0.566875009536743,0.564374985694885,0.530624997615814,0.529999995231628,0.482500009536743,0.560000009536743,0.554999995231628,0.700625,0.51625,0.544374990463257,0.503750004768372,0.490624985694885,0.434375002384186,0.538750007152557,0.54625,0.556249985694885,0.592500004768372,0.558750014305115,0.641875009536743,0.511874992847443,0.515000014305115,0.540000004768372,0.524375004768372,0.693125,0.587500011920929,0.535000007152557,0.558750007152557,0.480624995231628,0.531250014305115,0.504375014305115,0.468749997615814,0.5275,0.606875004768372,0.421875009536743,0.684999995231628,0.483749988079071,0.544999985694885,0.498749992847443,0.553125004768372,0.498125007152557,0.533750002384186,0.575624997615814,0.661250009536743,0.613125004768372,0.549999995231628,0.494999995231628,0.478750009536743,0.520625009536743,0.631249995231628,0.545000009536743,0.446250004768372,0.447500008940697,0.526250004768372,0.540625007152557,0.552499997615814,0.476874995231628,0.480000007152557,0.568750009536743,0.527500007152557,0.578125004768371,0.551875002384186,0.538124992847443,0.586250002384186,0.533125007152557,0.633124995231628,0.509374995231628,0.619999985694885,0.522500002384186,0.627500007152557,0.511249995231628,0.518750007152557,0.47625,0.508125004768372,0.478124997615814,0.508125004768372,0.603749997615814,0.515625007152557,0.561250002384186,0.525624997615814,0.45999999165535,0.658750009536743,0.438125001192093,0.514375009536743,0.559375,0.519375014305115,0.532500009536743,0.501874995231628,0.5275,0.500625007152557,0.544374997615814,0.515,0.508750002384186,0.496249995231628,0.564999988079071,0.572499995231628,0.486250011920929,0.589999990463257,0.498125005960464,0.531249997615814,0.549374988079071,0.656875004768372,0.478125009536743,0.591875009536743,0.565000004768372,0.500625009536743,0.7175,0.631874997615814,0.437500009536743,0.513749995231628,0.525624992847443,0.561875007152557,0.506249992847443,0.54375,0.548124995231628,0.553124995231628,0.579374997615814,0.551249985694885,0.589999995231628,0.578124995231628,0.5425,0.621875011920929,0.594999990463257,0.540625009536743,0.592499992847443,0.616875,0.618750009536743,0.570624990463257,0.476250009536743,0.574375007152557,0.511875004768372,0.420000004768372,0.509375004768372,0.53250000834465,0.506875004768372,0.350000002384186,0.46499999165535,0.483125011920929,0.455000002384186,0.43125,0.518124995231628,0.478124995231628,0.51,0.681875009536743,0.492500004768372,0.548124992847443,0.497500011920929,0.576875004768372,0.536875009536743,0.443124995231628,0.505000009536743,0.423750002384186,0.553124995231628,0.542500004768372,0.530000014305115,0.510624990463257,0.500000009536743,0.466875007152557,0.526875,0.487500002384186,0.538125011920929,0.546875002384186,0.691250002384186,0.565624992847443,0.503749997615814,0.516249995231628,0.550624990463257,0.531249990463257,0.500000002384186,0.502499988079071,0.514374998807907,0.511249995231628,0.617500004768372,0.483124989271164,0.553124988079071,0.579999992847443,0.610000004768372,0.520000002384186,0.521249988079071,0.505000014305115,0.467500007152557,0.641249988079071,0.563125002384186,0.559999988079071,0.549999995231628,0.431250009536743,0.464374995231628,0.496249995231628,0.479375,0.521874989271164,0.501874988079071,0.561875002384186,0.550625009536743,0.563749995231628,0.542500004768372,0.521874988079071,0.532499988079071,0.576249990463257,0.609375002384186,0.521875,0.529374997615814,0.655625011920929,0.495000007152557,0.554375007152557,0.538124990463257,0.568750004768372,0.448750007152557,0.473124992847443,0.611875,0.790624992847443,0.471874995231628,0.4875,0.498125004768372,0.648750019073486,0.510624990463257,0.52125,0.4875,0.52375,0.498750004768372,0.526250014305115,0.483124990463257,0.520625,0.549375004768372,0.552500009536743,0.495000014305115,0.510625009536743,0.54875,0.510625,0.516875011920929,0.546875004768371,0.503749995231628,0.532499995231628,0.592499995231628,0.6475,0.53875,0.423750002384186,0.4475,0.457500004768372,0.536249995231628,0.702500009536743,0.574999995231628,0.552500004768372,0.553750004768372,0.514999995231628,0.553749995231628,0.490000004768372,0.546249995231628,0.576250004768372,0.5525,0.51125,0.582499990463257,0.49625,0.439999995231628,0.56375,0.531250009536743,0.517499995231628,0.516249995231628,0.538749995231628,0.518749995231628,0.687500009536743,0.517499990463257,0.455000002384186,0.387500002384186,0.499999990463257,0.4075,0.60375,0.48,0.571250004768372,0.553749995231628,0.541249990463257,0.526250009536743,0.546250004768372,0.536249990463257,0.526250004768372,0.5025,0.568750009536743,0.48875,0.484999995231628,0.543750004768372,0.566249990463257,0.469999995231628,0.531250009536743,0.472500004768372,0.64375,0.653749995231628,0.6025,0.6775,0.536250009536743,0.585000009536743,0.506249995231628,0.65875,0.56625,0.481249997615814,0.539999990463257,0.5425,0.517499990463257,0.5425,0.547499990463257,0.617499995231628,0.47,0.55125,0.579999995231628,0.535000009536743,0.521249990463257,0.529999990463257,0.61875,0.558750009536743,0.574999990463257,0.6375,0.6675,0.639999990463257,0.488750009536743,0.536250004768372,0.507500009536743,0.557499995231628,0.5425,0.5025,0.52625,0.550000009536743,0.499999995231628,0.55,0.563750009536743,0.412500002384186,0.662499990463257,0.558749990463257,0.58,0.523750004768372,0.571249990463257,0.642499990463257,0.537499995231628,0.6475,0.53,0.622500004768372,0.66125,0.666249995231628,0.493749990463257,0.519999990463257,0.460000002384186,0.488749990463257,0.527500009536743,0.552500009536743,0.504999995231628,0.507499995231628,0.686250009536743,0.543749990463257,0.474999995231628,0.463750009536743,0.603749990463257,0.61625,0.565000004768372,0.538749990463257,0.514999995231628,0.532499995231628,0.62,0.558749995231628,0.61,0.568749990463257,0.57,0.656250009536743,0.512499990463257,0.617500009536743,0.558749995231628,0.5875,0.535000009536743,0.623749990463257,0.678750009536743,0.508749990463257,0.487500009536743,0.51625,0.566250004768372,0.611249990463257,0.567499990463257,0.64625,0.489999995231628,0.506250004768372,0.571250009536743,0.4925,0.476249995231628,0.51875,0.487499995231628,0.487499990463257,0.4925,0.493749995231628,0.513750004768372,0.469999995231628,0.471250004768372,0.482499995231628,0.4475,0.49375,0.525000004768372,0.61,0.486249995231628,0.529999995231628,0.602500004768372

